An evaluation of the security of the Bitcoin Peer-to- Peer Network

Bitcoin is a decentralised digital currency that relies on cryptography rather than trusted third parties such as central banks for its security. Underpinning the operation of the currency is a peer-to-peer (P2P) network that facilitates the execution of transactions by end users, as well as the transaction confirmation process known as bitcoin mining. The security of this P2P network is vital for the currency to function and subversion of the underlying network can lead to attacks on bitcoin users including theft of bitcoins, manipulation of the mining process and denial of service (DoS). As part of this paper the network protocol and bitcoin core software are analysed, with three bitcoin message exchanges (the connection handshake, GETHEADERS/HEADERS and MEMPOOL/INV) found to be potentially vulnerable to spoofing and use in distributed denial of service (DDoS) attacks. Possible solutions to the identified weaknesses and vulnerabilities are evaluated, such as the introduction of random nonces into network messages exchanges.

==> Biblio.txt <==
import uk.co.jrtapsell.kotBIb.bib
val biblio = bib {
    "bitcoin_original" cite misc(1,
            "author" to "Satoshi Nakamoto",
            "title" to "Bitcoin: A peer-to-peer electronic cash system,” http://bitcoin.org/bitcoin.pdf",
            "year" to 2008
    )
    "bitcoin_network" cite springerLink(
            "https://link.springer.com/chapter/10.1007/978-3-662-44774-1_7",
            2
    )
    "bitcoin_propagation" cite ieeeExploer(
            "http://ieeexplore.ieee.org/document/6688704/",
            3
    )
    "bitcoin_deanonymisation" cite dblp(
            "https://dblp.org/rec/html/journals/corr/BiryukovKP14",
            4
    )
    "tcp_problems" cite acmLib(
            "https://dl.acm.org/citation.cfm?id=378449",
            5
    )
    "bgp_problems" cite acmLib(
            "https://dl.acm.org/citation.cfm?id=1282411",
            6
    )
    "tcp_weakness" cite reseachGate(
            "https://www.researchgate.net/publication/238652062_A_Weakness_in_the_42BSD_Unix2_TCPIP_Software",
            7
    )
    "tcp_off" cite dblp(
            "https://dblp.org/rec/html/journals/corr/abs-1204-6623",
            8
    )
    "tcp_sequence" cite ieeeExploer(
            "http://ieeexplore.ieee.org/document/6234423/",
            9
    )
    "tcp_sequence2" cite acmLib(
            "https://dl.acm.org/citation.cfm?id=2382258",
            10
    )
    "idle_scanning" cite acmLib(
            "https://dl.acm.org/citation.cfm?id=1929843",
            11
    )
    "tcp_offpath" cite usenix(
            "https://www.usenix.org/biblio/path-tcp-exploits-global-rate-limit-considered-dangerous",
            12
    )

    13 see 9

    "challenge_response" cite dblp(
            "https://dblp.org/rec/html/journals/corr/abs-1305-0854",
            14
    )

    15 see 5

    "bitcoin_chainparams" cite gitHubFile(
            "bitcoin",
            "bitcoin",
            "8222e057fe60934a57b1d8226b0e1bd071f8dac2",
            "src/chainparams.cpp",
            132,
            16
    )

    "bitcoin_eclipse" cite acmLib(
            "https://dl.acm.org/citation.cfm?id=2372406",
            17
    )

    "dns_security" cite acmLib(
            "https://dl.acm.org/citation.cfm?id=1267610",
            18
    )

    "dns_weakness" cite citeSeer(
            "http://citeseerx.ist.psu.edu/viewdoc/summary?doi=10.1.1.43.5456",
            19
    )

    "everyday_crypto" cite cernDS(
            "https://cds.cern.ch/record/1486731",
            20
    )

    "dnssec_rfc" cite rfc(3833, 21)

    "bitcoin_contributors" cite misc(22,
            "author" to "various",
            "title" to "bitcoin/bitcoin",
            "publisher" to "GitHub",
            "journal" to "GitHub repository",
            "howpublished" to "https://github.com/bitcoin/bitcoin/graphs/contributors"
    )

    "bitcoin_malleable" cite dblp(
            "https://dblp.org/rec/html/journals/corr/DeckerW14",
            23
    )

    "bitcoin_pay" cite ieeeExploer(
            "http://ieeexplore.ieee.org/document/6688717/",
            24
    )

    "archive_luke" cite url(
            "Blockstream - Open Hash Contractor",
            "https://blockstream.com/team/luke-dashjr/",
            "2017-07-14",
            25
    )

    "archive_decker" cite url(
            "Blockstream - Infrastructure Tech Engineer",
            "https://blockstream.com/team/christian-decker/",
            "2017-07-14",
            26
    )

    "archive_wuille" cite url(
            "Blockstream - Infrastructure Tech Engineer",
            "https://blockstream.com/team/pieter-wuille/",
            "2017-07-14",
            27
    )

    "archive_matt" cite url(
            "Blockstream - Technical Advisor",
            "https://blockstream.com/team/matt-corallo/",
            "2017-07-14",
            28
    )

    skip(29)

    "bitcoin_wiki_documentation" cite url(
            "Protocol documentation",
            "https://en.bitcoin.it/wiki/Protocol_documentation",
            "2017-06-11",
            30
    )

    31 see 30
    32 see 30
    33 see 30

    "bitcoin_topography" cite raw(34, "inproceedings",
        "title" to "Discovering Bitcoin’s Public Topology and Influential Nodes",
        "author" to "Andrew Miller and James Litton and Andrew Pachulski and Neal S. Gupta and Dave Levin and Neil Spring and Bobby Bhattacharjee",
        "year" to "2015"
    )

    "bitcoin_p2p" cite scienceDirect(
            "https://www.sciencedirect.com/science/article/pii/S187705091400742X",
            35
    )

    "bitcoin_nodes" cite url(
            "Global Bitcoin Nodes Distribution - Bitnodes",
            "https://bitnodes.earn.com/",
            "2017-02-25",
            36
    )

    "ip_geolocation" cite acmLib(
            "https://dl.acm.org/citation.cfm?id=2398790",
            37
    )

    "ip_databases_unreliable" cite acmLib(
            "https://dl.acm.org/citation.cfm?id=1971171",
            38
    )

    "bitcoin_vulnerable" cite url(
            "Network Snapshot - Bitnodes",
            "https://bitnodes.earn.com/nodes/?q=Satoshi:0.8.3",
            "2017-06-24",
            39
    )
    "bitcoin_exploit" cite url(
            "NVD - CVE-2013-5700",
            "https://nvd.nist.gov/vuln/detail/CVE-2013-5700",
            "2017-06-24",
            40
    )

    41 see 30
    42 see 30
    43 see 30
    44 see 30
    45 see 30
    46 see 30
    47 see 30

    "cert_smurf" cite url(
            "US-CERT: Advisory (CA-1998-01) Smurf IP Denial -of-Service Attacks",
            "https://www.cert.org/historical/advisories/CA-1998-01.cfm",
            "2017-07-15",
            48
    )

    "cert_dns_amp" cite url(
            "US-CERT: Alert (TA13-088A) DNS Amplification Attacks",
            "https://www.us-cert.gov/ncas/alerts/TA13-088A",
            "2017-07-15",
            49
    )

    "cloudflare_spamhaus" cite url(
            "The DDoS That Knocked Spamhaus Offline (And How We Mitigated It)",
            "https://blog.cloudflare.com/the-ddos-that-knocked-spamhaus-offline-and-ho",
            "2017-07-15",
            50
    )
    "spamhaus" cite url(
            "Spamhaus",
            "https://www.spamhaus.org/",
            "2017-07-15",
            51
    )

    "ddos_reflect" cite acmLib(
            "https://dl.acm.org/citation.cfm?id=505664",
            52
    )

    "bitcoin_bitcoind" cite url(
            "Bitcoin Wiki: Bitcoind",
            "https://en.bitcoin.it/wiki/Bitcoind",
            "2017-04-17",
            53
    )

    "bitcoin_repo" cite url(
            "Bitcoin Core Code Repository",
            "https://github.com/bitcoin/bitcoin",
            "2017-01-25",
            54
    )

    "bitcoin_getheaders" cite gitHubFile(
            "bitcoin",
            "bitcoin",
            "d42a4fe5aaae60f33a89bde78f21820abefce922",
            "src/net_processing.cpp",
            2085,
            55
    )

    "bitcoin_mempool" cite gitHubFile(
            "bitcoin",
            "bitcoin",
            "d42a4fe5aaae60f33a89bde78f21820abefce922",
            "src/net_processing.cpp",
            2712,
            56
    )

    "bitcoin_mempool_transactions" cite url(
            "Blockhain.info - Mempool transaction count",
            "https://blockchain.info/charts/mempool-count?timespan=24h",
            "2017-06-28",
            57
    )

    "ethernet" cite ieeeExploer(
            "http://ieeexplore.ieee.org/document/6419735/",
            58
    )

    "ip" cite rfc(
            791,
            59
    )

    "tcp" cite ieeeExploer(
            "http://ieeexplore.ieee.org/document/1092259/",
            60
    )

    "bitcoin_bip" cite gitHubFile(
            "bitcoin",
            "bips",
            "f1485fdb5f1875bf96d5ecdcfa27b275ac45ef6a",
            "bip-0150.mediawiki",
            -1,
            61
    )
}
